Near threshold rotational excitation of molecular ions by electron-impact

New cross sections for the rotational excitation of H$_3^+$ by electrons are calculated {\it ab initio} at low impact energies. The validity of the adiabatic-nuclei-rotation (ANR) approximation, combined with $R$-matrix wavefunctions, is assessed by comparison with rovibrational quantum defect theory calculations based on the treatment of Kokoouline and Greene ({\it Phys. Rev. A} {\bf 68} 012703 2003). Pure ANR excitation cross sections are shown to be accurate down to threshold, except in the presence of large oscillating Rydberg resonances. These resonances occur for transitions with $\Delta J=1$ and are caused by closed channel effects. A simple analytic formula is derived for averaging the rotational probabilities over such resonances in a 3-channel problem. In accord with the Wigner law for an attractive Coulomb field, rotational excitation cross sections are shown to be large and finite at threshold, with a significant but moderate contribution from closed channels.

==> readme.txt <==
Article submitted by: Alexandre Faure
Journal submitted to: Journal of Physics B
Article title: Near threshold rotational excitation of molecular ions by
electron-impact
Authors: A Faure, V Kokoouline, Chris H Greene and Jonathan Tennyson
Article type: Paper
Status of article: new
Reference number: -
Postal address: Laboratoire d'Astrophysique, Observatoire de Grenoble
		BP 53X, 38041 Grenoble Cedex 09, FRANCE
E-mail address: afaure@obs.ujf-grenoble.fr
Phone number: +33 476 635 516
Fax number: +33 476 448 821
Article file format: LaTeX
Number of figures: 3


